Toward Deconfounding the Influence of Entity Demographics for Question Answering Accuracy

The goal of question answering (QA) is to answer any question. However, major QA datasets have skewed distributions over gender, profession, and nationality. Despite that skew, model accuracy analysis reveals little evidence that accuracy is lower for people based on gender or nationality; instead, there is more variation on professions (question topic). But QA's lack of representation could itself hide evidence of bias, necessitating QA datasets that better represent global diversity.

==> 2021_emnlp_qa_fairness/paper_clinic.txt <==

How the distribution in QA datasets is skewed in terms of demographics.  Observing distribution, does this explain accuracy of SoTA models.  

More discussion on lack of evidence, 

Has anyone looked at this for QA
Answer: no

Why aren't there differences?
Answer: not enough data

Are obvious things positive features?

==> bib/CITE.txt <==
https://aclanthology.org/2021.naacl-main.78/
What do Models Learn from Question Answering Datasets? (https://aclanthology.org/2020.emnlp-main.190.pdf)


